Galibr: Targetless LiDAR-Camera Extrinsic Calibration Method via Ground Plane Initialization

With the rapid development of autonomous driving and SLAM technology, the performance of autonomous systems using multimodal sensors highly relies on accurate extrinsic calibration. Addressing the need for a convenient, maintenance-friendly calibration process in any natural environment, this paper introduces Galibr, a fully automatic targetless LiDAR-camera extrinsic calibration tool designed for ground vehicle platforms in any natural setting. The method utilizes the ground planes and edge information from both LiDAR and camera inputs, streamlining the calibration process. It encompasses two main steps: an initial pose estimation algorithm based on ground planes (GP-init), and a refinement phase through edge extraction and matching. Our approach significantly enhances calibration performance, primarily attributed to our novel initial pose estimation method, as demonstrated in unstructured natural environments, including on the KITTI dataset and the KAIST quadruped dataset.

==> pics/fig1/fig1_v2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig1_v2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{514.80069378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58733353)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.97864597,0.83869604){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.00254829\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig1_v2.pdf}}%
    \put(-0.07321046,0.10324773){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.64547386\unitlength}\centering \footnotesize (a) ERASOR \cite{lim2021ral}\end{minipage}}}%
    \put(0.5331272,0.10072588){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43806692\unitlength}\centering \footnotesize (b) Proposed\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig1_v2.pdf}}%
    \put(0.1122159,0.04321641){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.86139947\unitlength}\raggedright \footnotesize{Remaining dynamic points} $\footnotesize (\downarrow)$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig1_v2.pdf}}%
    \put(0.60172622,0.04321641){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.86139947\unitlength}\raggedright \footnotesize{Rejected static points} $\footnotesize (\downarrow)$\end{minipage}}}%
  \end{picture}%
\endgroup%

